CVTNet: A Cross-View Transformer Network for Place Recognition Using LiDAR Data

LiDAR-based place recognition (LPR) is one of the most crucial components of autonomous vehicles to identify previously visited places in GPS-denied environments. Most existing LPR methods use mundane representations of the input point cloud without considering different views, which may not fully exploit the information from LiDAR sensors. In this paper, we propose a cross-view transformer-based network, dubbed CVTNet, to fuse the range image views (RIVs) and bird's eye views (BEVs) generated from the LiDAR data. It extracts correlations within the views themselves using intra-transformers and between the two different views using inter-transformers. Based on that, our proposed CVTNet generates a yaw-angle-invariant global descriptor for each laser scan end-to-end online and retrieves previously seen places by descriptor matching between the current query scan and the pre-built database. We evaluate our approach on three datasets collected with different sensor setups and environmental conditions. The experimental results show that our method outperforms the state-of-the-art LPR methods with strong robustness to viewpoint changes and long-time spans. Furthermore, our approach has a good real-time performance that can run faster than the typical LiDAR frame rate. The implementation of our method is released as open source at: https://github.com/BIT-MJY/CVTNet.

==> ABS_TII-23-0978.txt <==
CVTNet: A Cross-View Transformer Network for LiDAR-Based Place Recognition in Autonomous Driving Environments

Junyi Ma, Guangming Xiong, Jingyi Xu, Xieyuanli Chen*

LiDAR-based place recognition (LPR) is one of the most crucial components of autonomous vehicles to identify previously visited places in GPS-denied environments. Most existing LPR methods use mundane representations of the input point cloud without considering different views, which may not fully exploit the information from LiDAR sensors. In this article, we propose a cross-view transformer-based network, dubbed CVTNet, to fuse the range image views (RIVs) and bird's eye views (BEVs) generated from the LiDAR data. It extracts correlations within the views using intra-transformers and between the two different views using inter-transformers. Based on that, our proposed CVTNet generates a yaw-angle-invariant global descriptor for each laser scan end-to-end online and retrieves previously seen places by descriptor matching between the current query scan and the pre-built database. We evaluate our approach on three datasets collected with different sensor setups and environmental conditions. The experimental results show that our method outperforms the state-of-the-art LPR methods with strong robustness to viewpoint changes and long-time spans. Furthermore, our approach has better real-time performance that can run faster than the typical LiDAR frame rate does. The implementation of our method is released as open source at: https://github.com/BIT-MJY/CVTNet.


==> Guangming_Xiong.txt <==
Guangming Xiong received the Ph.D. degree in mechanical engineering from the Beijing Institute of Technology, Beijing, China, in 2005. He is currently an Associate Professor with the School of Mechanical Engineering, Beijing Institute of Technology. 
His research interests include intelligent vehicles, mobile robotics, machine vision, and multi-vehicle coordination.


==> INF_TII-23-0978.txt <==
(a) Document ID: TII-23-0978

(b) Document title: CVTNet: A Cross-View Transformer Network for LiDAR-Based Place Recognition in Autonomous Driving Environments

(c) Document subject: Robotics & Control Systems

(d) Keywords: LiDAR Place Recognition, Autonomous Driving, Transformer Network, Multi-View Fusion

(e) Corresponding author:
       full name: Xieyuanli Chen
       complete address: National University of Defense Technology, Deya Road 109, Changsha, Hunan, China
       email: xieyuanli.chen@nudt.edu.cn
       telephone number: 0731-84574958
       fax number: 0731-84573323

(f) Authors names and  IEEE and IES memberships
       Junyi Ma, IEEE Student Member, 2023, 98507389, no
       Guangming Xiong, no, no, no, no
       Jingyi Xu, no, no, no, no
       Xieyuanli Chen, IEEE Member, 2023, 37086247697, no

(g) Do you want to print some of your figures in color? (you will be asked to pay for this extra service)
	No.


==> Jingyi_Xu.txt <==
Jingyi Xu received the B.E degree in vehicle engineering from the Beijing Institute of Technology, Beijing, China, in 2020. She is currently pursuing the Master dgree from the Beijing Institute of Technology. 
Her research interests include energy management strategies for intelligent vehicles, semantic segmentation, and motion planning of robots.


==> Junyi_Ma.txt <==
Junyi Ma received the B.E degree in vehicle engineering from the Beijing Institute of Technology, Beijing, China, in 2020. He is currently pursuing the Master dgree from the Beijing Institute of Technology. 
His research interests include simultaneous localization and mapping, place recognition, and robotics. He is trying to apply machine learning methods to robotics and use multiple sensor data for enhanced perception capability of robots and intelligent vehicles.


==> MOD_TII-23-0978.txt <==
In the final version after acceptance, we
1) added "This work was supported by the National Natural Science Foundation of China under Grant 52372404" to the footnote on the first page.
2) provided the GitHub link of our code in the abstract.
3) attached all the authors' bios and photos in the end.


==> Xieyuanli_Chen.txt <==
Xieyuanli Chen is now an associate professor at the National University of Defense Technology, China. He received his Ph.D. degree in Robotics at Photogrammetry and Robotics Laboratory, University of Bonn. He received his Master degree in Robotics in 2017 at the National University of Defense Technology, China, and his Bachelor degree in Electrical Engineering and Automation in 2015 at Hunan University, China. He currently aslo serves as an Associate Editor for IEEE RA-L, ICRA and IROS.


==> abstract.txt <==
Place recognition is an important capability for autonomously navigating vehicles operating in complex environments and under changing conditions. It is a key component for tasks such as loop closing in SLAM or global localization. In this paper, we address the problem of place recognition based on 3D LiDAR scans recorded by an autonomous vehicle. We propose a novel lightweight neural network exploiting the range image representation of LiDAR sensors to achieve fast execution with less than 4 ms per frame. Based on that, we design a yaw-rotation-invariant architecture exploiting a transformer network, which boosts the place recognition performance of our method. We evaluate our approach on the KITTI and Ford Campus datasets. The experimental results show that our method can effectively detect loop closures compared to the state-of-the-art methods and generalizes well across different environments. To further evaluate long-term place recognition performance, we provide a novel challenging Haomo dataset, which contains LiDAR sequences recorded by a mobile robot in repetitive places across seasons. Both the implementation of our method and our new Haomo dataset are released here: https://github.com/haomo-ai/OverlapTransformer

